Certifiable Reachability Learning Using a New Lipschitz Continuous Value Function

We propose a new reachability learning framework for high-dimensional nonlinear systems, focusing on reach-avoid problems. These problems require computing the reach-avoid set, which ensures that all its elements can safely reach a target set despite disturbances within pre-specified bounds. Our framework has two main parts: offline learning of a newly designed reachavoid value function, and post-learning certification. Compared to prior work, our new value function is Lipschitz continuous and its associated Bellman operator is a contraction mapping, both of which improve the learning performance. To ensure deterministic guarantees of our learned reach-avoid set, we introduce two efficient post-learning certification methods. Both methods can be used online for real-time local certification or offline for comprehensive certification. We validate our framework in a 12-dimensional crazyflie drone racing hardware experiment and a simulated 10-dimensional highway take-over example.

==> note.txt <==
color scheme:
1. blue
2. orange
3. green



running Changliu's method: 
gamma:
0.95
0.999
0.99999




0.95
0.999
0.999999

Compare ours 0.999999, and Changliu's, under 5 seeds

TODO: add a diagram showing how certification works in practice. Do we need a backup controller? We argue that we only employ NN controller for reach-avoid task whenever it's certified to be safe reach-avoid. Our work is also different from existing work on pure safety checking. We provide deterministic safety guarantees for the worst-case disturbance. 


{\color{red}$\pi_u , \pi_d(x, \pi_u) $}


Our certification method can be used offline for calibrating the reach-avoid set in the user-specified bounded state set. It can also be applied online and provide real-time certification information. 


TODO: 
1. {\color{red} TODO: having a figure showing discontinuous value function. }
2. {\color{red}TODO: present sharp contrast to baseline. }



We envision this as a general tool for stable training. 


r and c are bounded Lipschitz continuous functions






Furthermore, the introduction of time discount factor $\gamma<1$ into the value function not only makes the Bellman operator a contraction mapping, but also makes the policy reaching the target set earlier. The later the trajectory entering the target set, the $\gamma^t r(\xi_x^{\pi,\psi}(t))$ term becomes smaller. Therefore, having $\gamma<1$ makes the optimal policy reaching the target set fastly and safely. This is also observed in Section \ref{sec:gamma experiment}.



Plots to add: 
1. Front page
2. Why reach-avoid RL succeeds? trajectory comparison
3. Histogram of computation time, and calibration quality
4. Real-drone racing trajectory










Educational ideas:
1. trust the learned policy instead of the value function
2. 






The key points in the introduction:
1. Why reach-avoid matters
2. History of reachability analisys
3. Safety filter is a point-wise method. Why our calibration is better?













Check notation consistency
[0,1)







TODO: June 19th
1. check the definition of the optimal control policy
2. front, middle, and ending plots
3. hardware experiment [front figure + drone racing description]




/Users/jingqili/Documents/GitHub/InverseFeedbackGames/Matlab_experiments/reachability project


ours_color = "#ff910a"; % our value function
baseline_color = "#828282"; % baseline

#1c9993
#B4259A
#B02418
#99331c
#ffa50a
#25B49A


NOTE: gamma = 0.9, drone racing!!!
check \check{\mathcal{S}}

CODING tips: 
we use final_highway_L2_just_for_plot, for certification real-time plot
We use final_highway_L2 for training curve plot












Front figure:
1st column: learned value function, ;
2nd column: comparing the learnged and SOCP certified set;
3rd column: video figure, success, from the certified RA set;
4th column: video figure, failure, from teh uncertified RA set;
Bottom symbol. 




1. Front figure. WELL DONE! 
2. Modified Figure 3, adding video figure. WELL DONE! 
3. Remove the running example.  KEEP!







TODO: 
1. Managing running example! For example, where to put the plots?
2. Polish experiment section


flat zero curve. We both warm start the training. DONE!!!

Double check the SOCP certification!



\mathcal{I} set




In this section, we adapt max-min DDPG to learn $\valuefunc$ for high-dimensional nonlinear systems. Similar to prior works \cite{hsu2023isaacs,nguyen2024gameplay,li2023learning}, we approximate the optimal control policy $u = \controlpolicy^*(x)$ and the worst-case disturbance policy $d = \disturbancepolicy^*(x,\controlpolicy^*(x))$ by neural network policies $u = \NNcontrolpolicy(x)$ and $d = \NNdisturbancepolicy(x)$, respectively, with $\NNcontrolparam$ and $\NNdisturbanceparam$ being their parameters. 

Moreover, we define a neural network Q function as 


Double check table, 1.0, result. 

SAC our result? We observe same trend when we learn value functions via soft actor critic. The performance difference is caused by the Bellman backup, but not the learning methods. 


T = 15, (1.5 seconds), T = 100, (10 seconds)

Learn SAC
success rate 1.0, re-check, CHECKED! We fixed this problem after we multiply 0.1 to the prox obj of the highway example in final_highway_L2_just_for_plot.ipynb. Another fix is that, for linear objective, set the quadratic matrix as sparse.csc_matrix((n,n)). Otherwise, the reach measure checking will complain numerical error.



run_script.sh
Interesting finding: for comparing our work and Jaime's, try the same network size for actor and critic. Then their critic loss will be noisy because their Bellman backup is approximated. 

6,2,2, with the new backup, is the safest choice. 

Figure 8: new_new_backup/log
Figure 9: new_backup/log, 32_2_4_2_4_2

check neighbor set, \neighborset notation










matlab code:   '/Users/jingqili/Documents/GitHub/InverseFeedbackGames/Matlab_experiments/reachability project'

NOTE
1. Update arxiv
2. Explore the possibility of shrinking the paper to 8-page.
3. Re-submit
4. Distinguish the difference between our paper and [1].
